Not All Loops Cost the Same: Phase-Dependent Depth for Serving Looped Transformers

Looped transformers scale inference-time reasoning by repeatedly reusing a shared core, increasing computation without increasing parameter count. Serving prefilling and decoding with a uniform loop budget couples their costs. We present LoopDuet, a phase-dependent depth and training-free serving approach that selects the two budgets jointly while preserving decoding depth at prefilling boundaries. Our vLLM implementation gathers tokens requiring further recurrence into compact batches, turning the selected allocation into executable savings with existing weights and attention kernels. At runtime, a queue-age controller adjusts prefilling depth to retain quality as demand changes. Experiments on the full HotpotQA dataset with one A100-80GB demonstrate two benefits of this flexibility. First, separate phase budgets improve the quality--throughput trade-off: Huginn delivers 19\% more throughput than the fastest tested uniform setting meeting the same accuracy criterion, while a higher-throughput operating point gains 6.04 EM points over uniform depth eight at 97\% of its throughput. Second, the same execution mechanism retains more quality under load: on two evaluated OLMo arrival traces, adaptive prefilling gains 0.92--1.35 EM points over the most accurate tested fixed-depth controls at the same 100\% attainment of a one-second time-to-first-token target. Together, these results establish LoopDuet as a practical way to turn flexible model computation into higher serving capacity and better quality under load.

==> figures/convergence.csv <==
loop,prompt,answer
1,0.644437,0.662708
2,0.447473,0.473238
3,0.286709,0.31366
4,0.182533,0.202533
5,0.117212,0.133916
6,0.0745514,0.092044
7,0.0515313,0.0659973
8,0.0365295,0.0492851
9,0.0273585,0.0392724
10,0.0211117,0.0313076
11,0.0173528,0.0260723
12,0.0149206,0.0216935


==> figures/frontier_huginn_split.csv <==
req_s,em,S,P
1.8220428093395904,33.693450371370695,32,16
2.4308490641553173,31.600270087778526,24,12
3.488921802117926,30.330857528696825,14,8


==> figures/frontier_huginn_uniform.csv <==
req_s,em,S,P
0.9758979671016994,33.7879810938555,32,32
1.313099798228234,33.51789331532748,24,24
1.535776416182439,33.51789331532748,20,20
1.6975525461140857,32.721134368669816,18,18
1.8971354953557682,32.072923700202566,16,16
2.150262707588648,31.76232275489534,14,14
2.4835423796028206,32.045914922349766,12,12
3.58660924704884,24.294395678595542,8,8


==> figures/frontier_olmo32_split.csv <==
req_s,em,S,P
27.315335646129842,38.41998649561108,32,8
51.850453744167865,38.27143821742066,11,4


==> figures/frontier_olmo32_uniform.csv <==
req_s,em,S,P
9.156204123631067,38.487508440243076,32,32
24.30197516162438,38.43349088453748,11,11
32.22027668216726,38.36596893990547,8,8
56.46355642051472,37.94733288318704,4,4


==> figures/role_arc.csv <==
model,task,S,P,row,full_accuracy,uniform_delta,split_delta,split_gain
OLMo r32,ARC-C,11,4,2,54.18,-1.45,-1.54,-0.09
OLMo r32,ARC-C,11,8,1,54.18,0.6,0.85,0.26
Huginn,ARC-C,14,8,0,38.82,-10.07,-4.44,5.63


==> figures/role_gsm8k.csv <==
model,task,S,P,row,full_accuracy,uniform_delta,split_delta,split_gain
OLMo r32,GSM8K,11,4,2,47.38,-4.85,1.06,5.91
OLMo r16,GSM8K,16,4,1,44.43,-1.44,1.74,3.18
Huginn,GSM8K,14,8,0,18.57,-10.99,0.68,11.68


==> figures/role_hotpotqa.csv <==
model,task,S,P,row,full_accuracy,uniform_delta,split_delta,split_gain
OLMo r32,HotpotQA,11,4,2,38.45,-0.46,-0.26,0.2
OLMo r16,HotpotQA,16,4,1,38.35,-0.46,-0.3,0.16
Huginn,HotpotQA,14,8,0,31.48,-5.69,-0.72,4.97

